A highly scalable Met Office NERC Cloud model

Large Eddy Simulation is a critical modelling tool for scientists investigating atmospheric flows, turbulence and cloud microphysics. Within the UK, the principal LES model used by the atmospheric research community is the Met Office Large Eddy Model (LEM). The LEM was originally developed in the late 1980s using computational techniques and assumptions of the time, which means that the it does not scale beyond 512 cores. In this paper we present the Met Office NERC Cloud model, MONC, which is a re-write of the existing LEM. We discuss the software engineering and architectural decisions made in order to develop a flexible, extensible model which the community can easily customise for their own needs. The scalability of MONC is evaluated, along with numerous additional customisations made to further improve performance at large core counts. The result of this work is a model which delivers to the community significant new scientific modelling capability that takes advantage of the current and future generation HPC machines.

==> graphs/compiling-readme.txt <==
set term pngcairo dashed
set output "foo.png"
load 'filename.p'

==> graphs/readme.txt <==
set term pngcairo
set output "foo.png"
load 'fftscaling-bar.p'
